Testing Markov Chains without Hitting

We study the problem of identity testing of markov chains. In this setting, we are given access to a single trajectory from a markov chain with unknown transition matrix $Q$ and the goal is to determine whether $Q = P$ for some known matrix $P$ or $\text{Dist}(P, Q) \geq \epsilon$ where $\text{Dist}$ is suitably defined. In recent work by Daskalakis, Dikkala and Gravin, 2018, it was shown that it is possible to distinguish between the two cases provided the length of the observed trajectory is at least super-linear in the hitting time of $P$ which may be arbitrarily large. In this paper, we propose an algorithm that avoids this dependence on hitting time thus enabling efficient testing of markov chains even in cases where it is infeasible to observe every state in the chain. Our algorithm is based on combining classical ideas from approximation algorithms with techniques for the spectral analysis of markov chains.

==> outline.txt <==
Flow of proof section:

Graph Partitioning:
What kind of graph partitioning do we use and how do the distributions defined change?
- Lemma about graph partitioning - Done
- Lemma about how each of sets in the above partitioning can be used to distinguish the two Chains - Done
- Lemma about spectral properties of the sub-markov chain - Done
- Lemma about the number of samples from high information set
- Lemma about distribution of samples from single high information set (Each element is needed a large number of times)

Sample Generation:
How to generate samples from the distributions?
- Lemma about the number of times a single element is sampled in the sample generation phase
- Lemma about the number of samples required from a single component required to generate enough samples for testing
- Lemma about seeing more than certain number of samples from a component to generate sa

Proof of Theorem:

Given enough points, none of the failure cases happen.

